How Much Does Random Rotation Help GPTQ? Sharp Worst-Case Rate Gaps in the High-Rate Regime

GPTQ is Babai's nearest-plane algorithm on the lattice of the Cholesky factor of the layer's input second moment $\Sigma$. In the high-rate, entropy-coded regime it needs $\tfrac12\log_2(\AM/\GM)$ of its Cholesky pivots more bits than WaterSIC, which is within $0.255$ bit of the rate-distortion limit for every $\Sigma$; random rotations close most of this gap in practice, and Ordentlich and Polyanskiy asked for the worst-case gap between rotated GPTQ and WaterSIC. We show that after a Haar rotation the $k$-th pivot converges almost surely, uniformly in $k\ge\delta n$ and over spectra $\nu$ of bounded condition number, to $1/S_\nu(-k/n)$, a classical formula from the theory of Lyapunov exponents, and use it to answer the question. Over spectra with condition number $\kappa$ the worst rotated gap is $\tfrac12\log_2\kappa-\log_2\ln\kappa+\tfrac12-\tfrac1{\ln2}+o(1)$ bits, attained only by two-point spectra, just $\tfrac12\log_2\ln\kappa+O(1)$ bits below the worst case without rotation, so rotation cannot replace waterfilling in general. It nearly can on real layers: rotation cuts the cost of an $\eta$-fraction of outlier eigenvalues of size $\mu$ from about $\eta\mu$ to $\eta^2\mu/2$ to leading order, but cannot remove spectral spread on a logarithmic scale; for non-Gaussian weights it also adds a weight-side rate cost, which we characterize exactly under a standard high-rate assumption. On $96$ Hessians of Qwen3 and Llama-3.1 the rotated gap has median $0.04$ bit and maximum $0.36$ bit, against $2$--$5$ bits in the worst case for the same condition numbers, and the limit matches it to within $0.009$ bit.

==> figs/data/e3_layers.dat <==
model type logkappa pred haar had1 had2 none pca worst specht
1 1 4.49553 0.0353295 0.0363332 0.0357172 0.0362453 0.159291 1.01098 3.20652 5.05992
1 2 4.65524 0.128151 0.129878 0.138416 0.11935 0.387269 1.16982 3.41869 5.29993
1 3 4.73625 0.159704 0.161256 0.160589 0.160864 0.446192 1.16738 3.52711 5.42203
1 4 3.59352 0.0536864 0.05395 0.0533234 0.0538582 0.200496 0.719653 2.05833 3.72438
1 1 4.42513 0.0279251 0.0297353 0.0279432 0.0285611 0.382351 1.05937 3.11368 4.95439
1 2 4.16097 0.0597558 0.060788 0.0660564 0.0593491 0.20587 0.920356 2.76959 4.56022
1 3 4.96673 0.018701 0.0201931 0.0190503 0.0193958 0.290464 0.970493 3.83822 5.77052
1 4 3.98542 0.0570578 0.0572501 0.0567359 0.0572277 0.291945 0.659387 2.54505 4.2999
1 1 4.23549 0.0298369 0.0309328 0.0297462 0.0306063 0.230251 0.902645 2.86594 4.67112
1 2 4.21743 0.0487249 0.0495855 0.0516479 0.0490685 0.11867 0.966674 2.84254 4.64422
1 3 4.78426 0.0192884 0.0198119 0.0194096 0.0198089 0.113125 0.722739 3.59159 5.49447
1 4 3.85476 0.0411441 0.041358 0.0406572 0.0413131 0.231443 0.581818 2.38039 4.10712
1 1 4.95751 0.04851 0.0499102 0.0480342 0.0503603 0.231707 1.2437 3.8257 5.75654
1 2 4.50243 0.0677054 0.0690865 0.0687323 0.0662593 0.146475 1.18871 3.21563 5.07025
1 3 4.76561 0.0262801 0.0269711 0.0266232 0.0269286 0.0838285 0.772911 3.56653 5.46633
1 4 4.30927 0.056985 0.0571935 0.0561518 0.0572341 0.323749 0.761054 2.96191 4.78117
1 1 4.93057 0.0435883 0.0451672 0.0429706 0.0456453 0.244342 1.23346 3.78917 5.71574
1 2 4.43388 0.0934118 0.0949299 0.0932583 0.0896441 0.349309 1.17599 3.1252 4.96751
1 3 4.73917 0.0258444 0.0263497 0.0260521 0.0265942 0.0979382 0.797082 3.53102 5.42642
1 4 4.53489 0.0594871 0.0597577 0.0582913 0.0597114 0.357257 0.795951 3.2586 5.11898
1 1 4.80254 0.0635006 0.0643712 0.0627193 0.0650312 0.362325 1.32292 3.6162 5.52209
1 2 4.56346 0.124965 0.125985 0.136369 0.120287 0.335279 1.20048 3.29649 5.16189
1 3 4.73762 0.0377342 0.0384588 0.0380568 0.0388496 0.146203 0.898033 3.52894 5.42408
1 4 4.5687 0.101984 0.102415 0.0972606 0.102252 0.547126 0.976774 3.30346 5.16977
1 1 4.86808 0.0669896 0.067867 0.0662415 0.0689249 0.469421 1.31968 3.7046 5.62116
1 2 4.21787 0.0611718 0.0622465 0.0668134 0.0600502 0.184917 0.902426 2.84311 4.64488
1 3 4.70375 0.0257401 0.0263066 0.0262291 0.0265426 0.0868674 0.744895 3.48355 5.37302
1 4 4.64653 0.0767288 0.0768286 0.0737206 0.0769427 0.520983 0.83911 3.40706 5.28682
1 1 4.59446 0.0198992 0.0204176 0.020253 0.0207134 0.111819 0.809925 3.33769 5.20849
1 2 4.57515 0.10795 0.108689 0.0948346 0.103287 0.432542 0.924237 3.31202 5.17945
1 3 4.96841 0.0213316 0.0221475 0.0214539 0.0229507 0.256823 1.1188 3.8405 5.77306
1 4 5.67326 0.0419684 0.0475233 0.0441821 0.0427724 0.56478 2.33469 4.81276 6.84803
2 1 4.77977 0.0864933 0.0870509 0.0868934 0.0871321 0.110969 1.04915 3.58556 5.4877
2 2 5.03828 0.102905 0.103576 0.102298 0.102105 0.31966 1.28046 3.93556 5.87904
2 3 4.41316 0.112671 0.113127 0.113044 0.113079 0.170332 0.947643 3.09795 4.93648
2 4 4.15303 0.114263 0.114357 0.1112 0.114428 0.464073 0.972084 2.75936 4.54841
2 1 5.1392 0.0481501 0.048988 0.048386 0.0487597 0.228944 1.07842 4.07341 6.03234
2 2 4.66091 0.0916607 0.0920793 0.095013 0.0876075 0.230642 0.980182 3.42626 5.30848
2 3 5.47026 0.0256623 0.0276116 0.0265419 0.0263368 0.131719 1.56779 4.5299 6.53715
2 4 4.41256 0.0737314 0.0738259 0.0726943 0.0738667 0.296346 0.68389 3.09716 4.93558
2 1 5.32811 0.0265176 0.0272562 0.0268542 0.0269927 0.198547 1.08912 4.33312 6.32005
2 2 4.22706 0.0702871 0.0705614 0.0759519 0.0695288 0.218443 0.914392 2.85502 4.65857
2 3 4.93343 0.0175774 0.0178701 0.0178107 0.0177587 0.0384885 0.558326 3.79304 5.72006
2 4 3.83762 0.0430179 0.0431278 0.0428505 0.0431037 0.18799 0.607884 2.35895 4.0819
2 1 5.06356 0.0394047 0.040308 0.039866 0.0401751 0.295531 1.19239 3.97002 5.9174
2 2 4.44666 0.0623963 0.0630774 0.0623315 0.0625972 0.153822 1.04926 3.14202 4.98664
2 3 4.82985 0.0181532 0.0183964 0.0183727 0.0184433 0.0397525 0.537402 3.65299 5.56335
2 4 3.87215 0.0181458 0.0181921 0.0181899 0.018214 0.0948274 0.420804 2.40217 4.13273
2 1 4.87544 0.0339302 0.0345774 0.0343832 0.0346175 0.29536 1.12373 3.71454 5.63229
2 2 4.32366 0.0678393 0.0683976 0.0708721 0.0662715 0.192736 1.02462 2.98069 4.80265
2 3 4.82803 0.0165089 0.0167509 0.0167247 0.0167401 0.0504923 0.542117 3.65054 5.5606
2 4 3.56833 0.019814 0.0198954 0.0196692 0.0198849 0.133385 0.439755 2.02784 3.68767
2 1 4.69312 0.0402334 0.040669 0.0403893 0.0407852 0.292211 1.12595 3.46932 5.357
2 2 4.22876 0.0639876 0.0643086 0.0666579 0.0636562 0.174783 0.876283 2.85722 4.6611
2 3 4.85793 0.0242899 0.024491 0.0245561 0.0244874 0.0823198 0.676688 3.69089 5.60581
2 4 4.08113 0.0481508 0.0482197 0.0472391 0.0482494 0.293636 0.648369 2.66703 4.44165
2 1 4.55698 0.0405889 0.0410821 0.0407059 0.0410059 0.301208 1.0539 3.2879 5.15216
2 2 4.70774 0.0699752 0.0704975 0.0745338 0.0671443 0.204687 0.908543 3.4889 5.37904
2 3 4.74859 0.0224203 0.0226128 0.0227021 0.0225926 0.0616752 0.623373 3.54367 5.44064
2 4 4.30315 0.0451251 0.0452093 0.0441025 0.0452367 0.324284 0.700668 2.95392 4.77202
2 1 4.7743 0.0214771 0.0219492 0.0217966 0.0218941 0.165081 0.986448 3.5782 5.47944
2 2 5.00235 0.113676 0.114171 0.137582 0.106925 0.417615 1.18769 3.88663 5.82452
2 3 5.40483 0.0177895 0.0183567 0.0189211 0.0183679 0.327442 1.35496 4.43919 6.43716
2 4 6.07126 0.00764104 0.00849578 0.0073841 0.00895858 0.525453 3.03327 5.37305 7.46019
3 1 5.07038 0.353394 0.356062 0.327125 0.355147 1.37643 2.22879 3.97934 5.92777
3 2 5.11838 0.27548 0.27748 0.303601 0.249158 0.878464 1.87349 4.04492 6.00068
3 3 4.38487 0.0261086 0.0263128 0.0264318 0.0263294 0.0425413 0.541321 3.06079 4.89414
3 4 4.11745 0.0463493 0.046467 0.0460982 0.0464663 0.205584 0.707793 2.7136 4.49556
3 1 4.94171 0.031663 0.0320959 0.0320537 0.0320519 0.189309 0.880804 3.80427 5.7326
3 2 4.66355 0.12099 0.121688 0.133272 0.12046 0.297934 1.21995 3.42979 5.31245
3 3 4.46584 0.016041 0.0162223 0.016206 0.0162344 0.0268499 0.44784 3.16731 5.01539
3 4 3.96263 0.0237767 0.0238426 0.0237668 0.0238318 0.106477 0.511121 2.51618 4.26623
3 1 4.53285 0.0266573 0.0270999 0.0270161 0.0269591 0.125871 0.815408 3.25589 5.11591
3 2 4.61451 0.0909796 0.0915285 0.0896584 0.0906353 0.246252 1.21117 3.36438 5.23864
3 3 3.89627 0.0174407 0.0176707 0.0175301 0.0176299 0.028238 0.489079 2.43245 4.16827
3 4 3.97388 0.0234963 0.0235503 0.0235568 0.0235589 0.0793661 0.536129 2.53042 4.28284
3 1 4.53628 0.0275286 0.0279845 0.0278099 0.0278774 0.154803 0.859935 3.26044 5.12106
3 2 4.57748 0.0896627 0.0902209 0.0890011 0.0893537 0.176255 1.31122 3.31512 5.18297
3 3 3.97545 0.0193214 0.0195239 0.0194498 0.0195654 0.0437274 0.527977 2.53241 4.28516
3 4 4.22164 0.0257937 0.025842 0.0257822 0.0258654 0.091312 0.58919 2.848 4.6505
3 1 4.62316 0.0324512 0.0329561 0.0326027 0.0328408 0.212962 0.839969 3.37591 5.25166
3 2 4.51386 0.0909677 0.0914814 0.0966835 0.0876371 0.223369 0.967163 3.23075 5.08741
3 3 3.78812 0.0200663 0.0202815 0.0202074 0.0203292 0.0324614 0.496127 2.29727 4.00913
3 4 4.07429 0.0249563 0.025039 0.0248541 0.0250213 0.131959 0.554539 2.65827 4.43151
3 1 4.61219 0.0326708 0.0331801 0.032822 0.0329961 0.249535 0.879944 3.36129 5.23515
3 2 4.5717 0.0739466 0.0743867 0.0751769 0.0722734 0.225306 0.952731 3.30744 5.17427
3 3 3.80654 0.0179699 0.0181472 0.018174 0.0181453 0.0253398 0.466434 2.32017 4.03618
3 4 3.8802 0.0219934 0.0220418 0.0218624 0.0220538 0.14127 0.534912 2.41227 4.14459
3 1 4.78464 0.023454 0.023855 0.0236077 0.0237184 0.171023 0.742228 3.59211 5.49506
3 2 4.95534 0.0865841 0.0871263 0.0894778 0.0865354 0.24736 1.28964 3.82277 5.75326
3 3 3.962 0.0128666 0.0130423 0.0130795 0.0130253 0.0170324 0.440638 2.51538 4.26529
3 4 4.4965 0.0154703 0.0155484 0.0154892 0.0155679 0.158677 0.669885 3.2078 5.06137
3 1 4.75073 0.0240177 0.0245471 0.0241652 0.0242966 0.118754 0.730793 3.54654 5.44387
3 2 5.3142 0.121671 0.122131 0.130968 0.119569 0.394146 1.80661 4.31394 6.29884
3 3 4.67856 0.0182222 0.0184864 0.0184487 0.0184712 0.037558 0.553419 3.44985 5.33506
3 4 5.67679 0.10103 0.101646 0.0996617 0.102048 0.743189 1.97498 4.8177 6.85345


==> figs/data/e4_gaps.dat <==
model type pred_none none2 none3 none5 pred_had1 had2 had3 had5
1 1 0.159291 0.138364 0.155907 0.158961 0.0356608 0.0259627 0.0328941 0.0349659
1 2 0.387269 0.347408 0.356497 0.385138 0.137759 0.0653817 0.120299 0.136574
1 3 0.446192 0.316592 0.406267 0.443825 0.160875 0.0695456 0.138824 0.159646
1 4 0.200496 0.173219 0.192709 0.199192 0.053352 0.0331741 0.0485769 0.0530433
1 1 0.382351 0.34721 0.375254 0.375678 0.0282321 0.0217109 0.0268571 0.0288766
1 2 0.20587 0.182322 0.192639 0.203892 0.0657525 0.0402874 0.0591119 0.0660362
1 3 0.290464 0.254981 0.283044 0.287618 0.0191997 0.0127766 0.017472 0.0188978
1 4 0.291945 0.254183 0.279345 0.290621 0.0567651 0.0297611 0.0500783 0.0564158
1 1 0.230251 0.199219 0.223969 0.229642 0.0301876 0.0227532 0.0277863 0.0294455
1 2 0.11867 0.101505 0.115477 0.118756 0.0510839 0.0358735 0.0464371 0.0502203
1 3 0.113125 0.0969767 0.10895 0.112364 0.0196313 0.0129818 0.0181006 0.0197392
1 4 0.231443 0.20164 0.222781 0.229968 0.0406342 0.0227503 0.0361036 0.0399608
1 1 0.231707 0.207279 0.224047 0.230313 0.048103 0.0339736 0.0452115 0.0465902
1 2 0.146475 0.128583 0.141486 0.146096 0.0685184 0.0488449 0.0638708 0.0680464
1 3 0.0838285 0.0696012 0.0792233 0.0834054 0.0266739 0.0172212 0.0244685 0.026382
1 4 0.323749 0.29566 0.314218 0.321305 0.0561821 0.0323743 0.0503417 0.05566
1 1 0.244342 0.221235 0.236865 0.242756 0.0429539 0.0325869 0.0404622 0.0424789
1 2 0.349309 0.312211 0.338253 0.347549 0.0916875 0.0642841 0.0839024 0.0914658
1 3 0.0979382 0.0840115 0.0939196 0.0978709 0.0262003 0.018208 0.0244886 0.0262425
1 4 0.357257 0.33066 0.346345 0.355512 0.0583468 0.0343295 0.0522667 0.0577848
1 1 0.362325 0.328391 0.349575 0.356852 0.0637937 0.053681 0.0601173 0.0625049
1 2 0.335279 0.30061 0.316939 0.332817 0.134985 0.0719698 0.119413 0.132847
1 3 0.146203 0.122856 0.140812 0.145276 0.0387174 0.0262767 0.0354239 0.0384523
1 4 0.547126 0.515588 0.528073 0.544481 0.097242 0.0431576 0.0845752 0.0967903
1 1 0.469421 0.424876 0.459201 0.465542 0.0675325 0.0517156 0.0647174 0.0667246
1 2 0.184917 0.161307 0.178496 0.184474 0.0657799 0.0415276 0.0599247 0.0657175
1 3 0.0868674 0.0707966 0.0826194 0.0870004 0.0264366 0.0166771 0.0240298 0.0265975
1 4 0.520983 0.483968 0.50255 0.518803 0.0737314 0.0413578 0.0652623 0.0727157
1 1 0.111819 0.0982655 0.109978 0.111166 0.0209214 0.0154669 0.0198183 0.0207392
1 2 0.432542 0.38454 0.404499 0.429306 0.0950752 0.0194854 0.0763639 0.0937723
1 3 0.256823 0.223526 0.25335 0.254141 0.022128 0.016015 0.020409 0.0222082
1 4 0.56478 0.465597 0.53283 0.561541 0.0431035 0.0317062 0.0402012 0.0428243
3 1 1.37643 0.935538 1.13931 nan 0.326804 0.258185 0.307221 0.324436
3 2 0.878464 0.773182 0.833331 0.875032 0.302314 0.209168 0.28007 0.300719
3 3 0.0425413 0.0232673 0.0343397 0.042308 0.0264836 0.012743 0.0229048 0.0262241
3 4 0.205584 0.171017 0.196685 0.204799 0.0461181 0.0282728 0.0418682 0.0457932
3 1 0.189309 0.178251 0.184917 0.189133 0.032085 0.025739 0.030159 0.0318194
3 2 0.297934 0.254591 0.282336 0.29673 0.132812 0.0723222 0.118903 0.131907
3 3 0.0268499 0.0193269 0.0240241 0.0263735 0.0161744 0.00975762 0.0145306 0.0160118
3 4 0.106477 0.089023 0.102433 0.106261 0.0237623 0.0157007 0.0215085 0.0237577
3 1 0.125871 0.113991 0.121936 0.125402 0.0270961 0.0203427 0.0251487 0.0268966
3 2 0.246252 0.213708 0.237474 0.245245 0.0902491 0.0596507 0.0828224 0.0897559
3 3 0.028238 0.022205 0.0265063 0.0280496 0.0175416 0.0119063 0.0161309 0.0175013
3 4 0.0793661 0.0650551 0.0759783 0.0790177 0.0235437 0.0159015 0.0215378 0.0232929
3 1 0.154803 0.141563 0.15168 0.154668 0.027757 0.0214281 0.0256976 0.0277989
3 2 0.176255 0.151188 0.169392 0.175448 0.0895376 0.0612742 0.0829367 0.0889169
3 3 0.0437274 0.0356193 0.041999 0.0433503 0.0194378 0.0132621 0.0178603 0.0193454
3 4 0.091312 0.0757435 0.0877786 0.0910533 0.0257952 0.0174612 0.0235405 0.0258742
3 1 0.212962 0.194256 0.208075 0.212253 0.032493 0.0244892 0.0301316 0.0326106
3 2 0.223369 0.192806 0.210113 0.222277 0.0972013 0.0472009 0.0851537 0.0963834
3 3 0.0324614 0.0246577 0.0309758 0.0325077 0.0201339 0.0132353 0.0183225 0.0200836
3 4 0.131959 0.112592 0.127439 0.13129 0.0248573 0.0164026 0.0226958 0.0247154
3 1 0.249535 0.227791 0.244009 0.249493 0.0327498 0.0251848 0.030434 0.0330251
3 2 0.225306 0.184009 0.212569 0.224461 0.0754656 0.0414592 0.0673647 0.0750469
3 3 0.0253398 0.0185203 0.0238922 0.0252858 0.0181306 0.0118906 0.0165753 0.0179996
3 4 0.14127 0.122578 0.136875 0.140796 0.021887 0.0150196 0.0199532 0.0218187
3 1 0.171023 0.156931 0.167256 0.170239 0.0235752 0.0183111 0.0219913 0.0236748
3 2 0.24736 0.207089 0.234932 0.246181 0.0888187 0.0550044 0.0810474 0.088489
3 3 0.0170324 0.0124935 0.0160859 0.0171768 0.0130317 0.00893269 0.0119296 0.0129701
3 4 0.158677 0.14021 0.154761 0.158569 0.0154848 0.0108694 0.0142433 0.0153271
3 1 0.118754 0.108682 0.11541 0.118859 0.024191 0.0184154 0.022554 0.0241139
3 2 0.394146 0.352658 0.381823 0.3929 0.129467 0.090065 0.121364 0.128734
3 3 0.037558 0.0305023 0.035623 0.037304 0.018425 0.0108528 0.0169011 0.0183986
3 4 0.743189 0.699416 0.732501 0.741663 0.100109 0.0759712 0.0948764 0.0997953


==> figs/data/e4_int_llama.dat <==
bits ppl rot fp
3.1250 9.6361 1 7.2172
3.1250 21.1459 0 7.2172
3.1250 8.4539 1 7.2172
3.1250 21.2554 0 7.2172
4.1250 7.5198 1 7.2172
4.1250 11.9702 0 7.2172
4.1250 7.4354 1 7.2172
4.1250 8.6538 0 7.2172


==> figs/data/e4_int_qwen.dat <==
bits ppl rot fp
3.1250 23.4395 1 16.7167
3.1250 62.3190 0 16.7167
3.1250 20.1159 1 16.7167
3.1250 49.8680 0 16.7167
4.1250 17.4538 1 16.7167
4.1250 20.3567 0 16.7167
4.1250 17.2742 1 16.7167
4.1250 19.0437 0 16.7167


==> figs/data/e4_ppl_llama.dat <==
xh yh xr yr xw yw
2.0074 41.3695 2.0069 11.1815 2.0100 10.3691
2.5019 30.1324 2.5022 8.5476 2.5048 8.4466
3.0015 12.8112 3.0014 7.8446 3.0042 7.7546


==> figs/data/e4_ppl_qwen.dat <==
xh yh xr yr xw yw
2.0067 152.9489 2.0055 26.9281 2.0122 26.0644
2.5016 30.2552 2.5025 19.6044 2.5076 19.4435
3.0003 23.5268 3.0010 18.5624 3.0069 17.3092


==> figs/data/worst.dat <==
logkappa worst_rot qstar specht logu_rot logu_none
0.50 0.00316 0.49696 0.11738 0.00036 0.03941
0.75 0.01516 0.49030 0.25846 0.00179 0.08751
1.00 0.04457 0.47868 0.44654 0.00548 0.15285
1.25 0.09953 0.46209 0.67423 0.01288 0.23376
1.50 0.18610 0.44127 0.93417 0.02555 0.32844
1.75 0.30732 0.41745 1.21972 0.04497 0.43510
2.00 0.46325 0.39200 1.52526 0.07245 0.55209
2.25 0.65165 0.36618 1.84630 0.10901 0.67793
2.50 0.86889 0.34099 2.17936 0.15529 0.81133
2.75 1.11079 0.31712 2.52181 0.21160 0.95120
3.00 1.37325 0.29497 2.87170 0.27788 1.09662
3.25 1.65259 0.27472 3.22757 0.35383 1.24681
3.50 1.94569 0.25639 3.58833 0.43891 1.40115
3.75 2.25001 0.23989 3.95317 0.53247 1.55911
4.00 2.56356 0.22507 4.32147 0.63379 1.72023
4.25 2.88477 0.21179 4.69275 0.74215 1.88415
4.50 3.21242 0.19985 5.06661 0.85685 2.05056
4.75 3.54556 0.18911 5.44277 0.97722 2.21919
5.00 3.88344 0.17942 5.82096 1.10267 2.38981
5.25 4.22548 0.17064 6.20097 1.23269 2.56224
5.50 4.57121 0.16266 6.58264 1.36680 2.73631
5.75 4.92022 0.15539 6.96580 1.50459 2.91186
6.00 5.27221 0.14873 7.35034 1.64572 3.08878
6.25 5.62690 0.14262 7.73613 1.78987 3.26696
6.50 5.98406 0.13698 8.12307 1.93678 3.44629
6.75 6.34348 0.13178 8.51109 2.08621 3.62668
7.00 6.70500 0.12695 8.90010 2.23794 3.80807
7.25 7.06845 0.12247 9.29002 2.39181 3.99038
7.50 7.43371 0.11829 9.68081 2.54765 4.17354
7.75 7.80065 0.11439 10.07240 2.70532 4.35751
8.00 8.16915 0.11074 10.46474 2.86469 4.54223
8.25 8.53913 0.10731 10.85778 3.02564 4.72765
8.50 8.91048 0.10409 11.25149 3.18807 4.91374
8.75 9.28313 0.10106 11.64582 3.35190 5.10045
9.00 9.65701 0.09820 12.04074 3.51703 5.28775
9.25 10.03204 0.09550 12.43622 3.68338 5.47560
9.50 10.40816 0.09294 12.83222 3.85090 5.66399
9.75 10.78532 0.09052 13.22872 4.01951 5.85287
10.00 11.16345 0.08822 13.62570 4.18916 6.04223
10.25 11.54252 0.08603 14.02313 4.35979 6.23204
10.50 11.92247 0.08395 14.42099 4.53134 6.42228
10.75 12.30327 0.08197 14.81926 4.70379 6.61292
11.00 12.68487 0.08008 15.21791 4.87708 6.80396
11.25 13.06724 0.07827 15.61694 5.05117 6.99537
11.50 13.45034 0.07655 16.01633 5.22602 7.18714
11.75 13.83414 0.07489 16.41606 5.40161 7.37924
12.00 14.21861 0.07331 16.81611 5.57790 7.57168

